Parameter identification in uncertain scalar conservation laws discretized with the discontinuous stochastic Galerkin Scheme

We study an identification problem which estimates the parameters of the underlying random distribution for uncertain scalar conservation laws. The hyperbolic equations are discretized with the so-called discontinuous stochastic Galerkin method, i.e., using a spatial discontinuous Galerkin scheme and a Multielement stochastic Galerkin ansatz in the random space. We assume an uncertain flux or uncertain initial conditions and that a data set of an observed solution is given. The uncertainty is assumed to be uniformly distributed on an unknown interval and we focus on identifying the correct endpoints of this interval. The first-order optimality conditions from the discontinuous stochastic Galerkin discretization are computed on the time-continuous level. Then, we solve the resulting semi-discrete forward and backward schemes with the Runge Kutta method. To illustrate the feasibility of the approach, we apply the method to a stochastic advection and a stochastic equation of Burgers' type. The results show that the method is able to identify the distribution parameters of the random variable in the uncertain differential equation even if discontinuities are present.

==> Images/LAshock/LAshock_Armijo.txt <==
   1.0000000e+00   4.0000000e+00
   2.0000000e+00   5.0000000e+00
   3.0000000e+00   3.0000000e+00
   4.0000000e+00   4.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   5.0000000e+00
   7.0000000e+00   5.0000000e+00
   8.0000000e+00   5.0000000e+00
   9.0000000e+00   5.0000000e+00
   1.0000000e+01   4.0000000e+00
   1.1000000e+01   5.0000000e+00
   1.2000000e+01   5.0000000e+00


==> Images/LAshock/LAshock_J.txt <==
   0.0000000e+00   1.2962361e+01
   1.0000000e+00   9.3913822e+00
   2.0000000e+00   3.2954834e-01
   3.0000000e+00   1.4480050e-01
   4.0000000e+00   6.6307958e-02
   5.0000000e+00   9.5717756e-03
   6.0000000e+00   1.5982096e-03
   7.0000000e+00   4.5889400e-04
   8.0000000e+00   2.5215359e-04
   9.0000000e+00   2.1524943e-04
   1.0000000e+01   1.0906200e-04
   1.1000000e+01   1.0127710e-04
   1.2000000e+01   1.0019157e-04


==> Images/LAshock/LAshock_Ju.txt <==
   0.0000000e+00   1.2962361e+01
   1.0000000e+00   9.3910828e+00
   2.0000000e+00   3.2945920e-01
   3.0000000e+00   1.4468253e-01
   4.0000000e+00   6.6217305e-02
   5.0000000e+00   9.4668438e-03
   6.0000000e+00   1.4992378e-03
   7.0000000e+00   3.5808272e-04
   8.0000000e+00   1.5220114e-04
   9.0000000e+00   1.1508808e-04
   1.0000000e+01   9.1805943e-06
   1.1000000e+01   1.2220173e-06
   1.2000000e+01   2.0615311e-07


==> Images/LAshock/LAshock_Jxi.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   2.9938779e-04
   2.0000000e+00   8.9143990e-05
   3.0000000e+00   1.1796386e-04
   4.0000000e+00   9.0652353e-05
   5.0000000e+00   1.0493172e-04
   6.0000000e+00   9.8971895e-05
   7.0000000e+00   1.0081128e-04
   8.0000000e+00   9.9952447e-05
   9.0000000e+00   1.0016135e-04
   1.0000000e+01   9.9881405e-05
   1.1000000e+01   1.0005509e-04
   1.2000000e+01   9.9985413e-05


==> Images/LAshock/LAshock_RefxiL.txt <==
   0.0000000e+00  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   2.0000000e+00  -1.0000000e+00
   3.0000000e+00  -1.0000000e+00
   4.0000000e+00  -1.0000000e+00
   5.0000000e+00  -1.0000000e+00
   6.0000000e+00  -1.0000000e+00
   7.0000000e+00  -1.0000000e+00
   8.0000000e+00  -1.0000000e+00
   9.0000000e+00  -1.0000000e+00
   1.0000000e+01  -1.0000000e+00
   1.1000000e+01  -1.0000000e+00
   1.2000000e+01  -1.0000000e+00


==> Images/LAshock/LAshock_RefxiR.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00


==> Images/LAshock/LAshock_u-uD.txt <==
   0.0000000e+00   1.1111921e-01
   1.0000000e+00   9.3352933e-02
   2.0000000e+00   1.7250981e-02
   3.0000000e+00   1.0676522e-02
   4.0000000e+00   7.2938957e-03
   5.0000000e+00   2.7641570e-03
   6.0000000e+00   1.0975492e-03
   7.0000000e+00   5.2594738e-04
   8.0000000e+00   3.3380459e-04
   9.0000000e+00   2.8551360e-04
   1.0000000e+01   8.6094202e-05
   1.1000000e+01   3.1461326e-05
   1.2000000e+01   1.2922661e-05


==> Images/LAshock/LAshock_xiL.txt <==
   0.0000000e+00  -8.0000000e-01
   1.0000000e+00  -1.3343987e+00
   2.0000000e+00  -1.0752417e+00
   3.0000000e+00  -9.6322786e-01
   4.0000000e+00  -9.7451070e-01
   5.0000000e+00  -1.0027856e+00
   6.0000000e+00  -9.9522386e-01
   7.0000000e+00  -9.9957566e-01
   8.0000000e+00  -9.9889785e-01
   9.0000000e+00  -9.9967667e-01
   1.0000000e+01  -9.9971134e-01
   1.1000000e+01  -1.0000400e+00
   1.2000000e+01  -9.9994724e-01


==> Images/LAshock/LAshock_xiR.txt <==
   0.0000000e+00   1.4000000e+00
   1.0000000e+00   8.4036294e-01
   2.0000000e+00   1.0797969e+00
   3.0000000e+00   9.4252390e-01
   4.0000000e+00   1.0116049e+00
   5.0000000e+00   9.8921851e-01
   6.0000000e+00   1.0002108e+00
   7.0000000e+00   9.9776610e-01
   8.0000000e+00   9.9956955e-01
   9.0000000e+00   9.9943548e-01
   1.0000000e+01   1.0001523e+00
   1.1000000e+01   9.9988232e-01
   1.2000000e+01   1.0000101e+00


==> Images/LAshock/vorReview/LAshock_Armijo.txt <==
   1.0000000e+00   5.0000000e+00
   2.0000000e+00   5.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   5.0000000e+00
   7.0000000e+00   5.0000000e+00
   8.0000000e+00   4.0000000e+00
   9.0000000e+00   5.0000000e+00


==> Images/LAshock/vorReview/LAshock_J.txt <==
   0.0000000e+00   6.4442061e+00
   1.0000000e+00   1.2566982e-01
   2.0000000e+00   1.7109672e-02
   3.0000000e+00   2.8066892e-03
   4.0000000e+00   8.5966277e-04
   5.0000000e+00   4.7437464e-04
   6.0000000e+00   4.1404579e-04
   7.0000000e+00   4.0369073e-04
   8.0000000e+00   4.0213626e-04
   9.0000000e+00   4.0027442e-04


==> Images/LAshock/vorReview/LAshock_Ju.txt <==
   0.0000000e+00   6.4442061e+00
   1.0000000e+00   1.2515854e-01
   2.0000000e+00   1.6745641e-02
   3.0000000e+00   2.3930575e-03
   4.0000000e+00   4.6457315e-04
   5.0000000e+00   7.2583159e-05
   6.0000000e+00   1.4740871e-05
   7.0000000e+00   3.4895370e-06
   8.0000000e+00   2.6030870e-06
   9.0000000e+00   1.6384302e-07


==> Images/LAshock/vorReview/LAshock_Jxi.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   5.1127315e-04
   2.0000000e+00   3.6403023e-04
   3.0000000e+00   4.1363169e-04
   4.0000000e+00   3.9508962e-04
   5.0000000e+00   4.0179148e-04
   6.0000000e+00   3.9930492e-04
   7.0000000e+00   4.0020120e-04
   8.0000000e+00   3.9953317e-04
   9.0000000e+00   4.0011057e-04


==> Images/LAshock/vorReview/LAshock_RefxiL.txt <==
   0.0000000e+00  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   2.0000000e+00  -1.0000000e+00
   3.0000000e+00  -1.0000000e+00
   4.0000000e+00  -1.0000000e+00
   5.0000000e+00  -1.0000000e+00
   6.0000000e+00  -1.0000000e+00
   7.0000000e+00  -1.0000000e+00
   8.0000000e+00  -1.0000000e+00
   9.0000000e+00  -1.0000000e+00


==> Images/LAshock/vorReview/LAshock_RefxiR.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00


==> Images/LAshock/vorReview/LAshock_u-uD.txt <==
   0.0000000e+00   1.6007221e-02
   1.0000000e+00   2.0986280e-03
   2.0000000e+00   7.4610996e-04
   3.0000000e+00   2.7338453e-04
   4.0000000e+00   1.0414926e-04
   5.0000000e+00   4.0308388e-05
   6.0000000e+00   1.9228862e-05
   7.0000000e+00   9.7496632e-06
   8.0000000e+00   9.4114865e-06
   9.0000000e+00   2.2155844e-06


==> Images/LAshock/vorReview/LAshock_xiL.txt <==
   0.0000000e+00  -8.0000000e-01
   1.0000000e+00  -1.0316375e+00
   2.0000000e+00  -9.9429022e-01
   3.0000000e+00  -1.0054297e+00
   4.0000000e+00  -9.9996855e-01
   5.0000000e+00  -1.0011397e+00
   6.0000000e+00  -1.0002290e+00
   7.0000000e+00  -1.0002828e+00
   8.0000000e+00  -9.9992009e-01
   9.0000000e+00  -1.0000488e+00


==> Images/LAshock/vorReview/LAshock_xiR.txt <==
   0.0000000e+00   1.2000000e+00
   1.0000000e+00   9.7954886e-01
   2.0000000e+00   1.0127639e+00
   3.0000000e+00   9.9869187e-01
   4.0000000e+00   1.0024386e+00
   5.0000000e+00   1.0002473e+00
   6.0000000e+00   1.0005775e+00
   7.0000000e+00   1.0001825e+00
   8.0000000e+00   1.0001536e+00
   9.0000000e+00   9.9999355e-01


==> Images/archiv_burger_xishock/BurgerXiShock_Armijo.txt <==
   1.0000000e+00   3.0000000e+00
   2.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   4.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   6.0000000e+00
   7.0000000e+00   6.0000000e+00
   8.0000000e+00   7.0000000e+00
   9.0000000e+00   7.0000000e+00
   1.0000000e+01   7.0000000e+00


==> Images/archiv_burger_xishock/BurgerXiShock_J.txt <==
   0.0000000e+00   5.1410925e+01
   1.0000000e+00   4.4143207e+01
   2.0000000e+00   2.0497013e+01
   3.0000000e+00   5.2779124e+00
   4.0000000e+00   4.0885695e+00
   5.0000000e+00   1.7258102e+00
   6.0000000e+00   4.1507023e-01
   7.0000000e+00   2.6630778e-01
   8.0000000e+00   8.8764775e-02
   9.0000000e+00   4.5032391e-02
   1.0000000e+01   4.0027223e-04


==> Images/archiv_burger_xishock/BurgerXiShock_Ju.txt <==
   0.0000000e+00   5.1410925e+01
   1.0000000e+00   4.4142407e+01
   2.0000000e+00   2.0496268e+01
   3.0000000e+00   5.2773312e+00
   4.0000000e+00   4.0881262e+00
   5.0000000e+00   1.7253781e+00
   6.0000000e+00   4.1463880e-01
   7.0000000e+00   2.6589939e-01
   8.0000000e+00   8.8357380e-02
   9.0000000e+00   4.4629648e-02
   1.0000000e+01   7.1613222e-08


==> Images/archiv_burger_xishock/BurgerXiShock_Jxi.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   7.9967667e-04
   2.0000000e+00   7.4415179e-04
   3.0000000e+00   5.8120809e-04
   4.0000000e+00   4.4329765e-04
   5.0000000e+00   4.3213949e-04
   6.0000000e+00   4.3143157e-04
   7.0000000e+00   4.0838381e-04
   8.0000000e+00   4.0739429e-04
   9.0000000e+00   4.0274306e-04
   1.0000000e+01   4.0020062e-04


==> Images/archiv_burger_xishock/BurgerXiShock_RefxiL.txt <==
   0.0000000e+00  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   2.0000000e+00  -1.0000000e+00
   3.0000000e+00  -1.0000000e+00
   4.0000000e+00  -1.0000000e+00
   5.0000000e+00  -1.0000000e+00
   6.0000000e+00  -1.0000000e+00
   7.0000000e+00  -1.0000000e+00
   8.0000000e+00  -1.0000000e+00
   9.0000000e+00  -1.0000000e+00
   1.0000000e+01  -1.0000000e+00


==> Images/archiv_burger_xishock/BurgerXiShock_RefxiR.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00


==> Images/archiv_burger_xishock/BurgerXiShock_u-uD.txt <==
   0.0000000e+00   8.0731485e-02
   1.0000000e+00   1.0352426e-01
   2.0000000e+00   5.8315108e-02
   3.0000000e+00   2.6628732e-02
   4.0000000e+00   2.3825852e-02
   5.0000000e+00   1.1815738e-02
   6.0000000e+00   3.9946000e-03
   7.0000000e+00   3.5008870e-03
   8.0000000e+00   1.3017929e-03
   9.0000000e+00   9.7330659e-04
   1.0000000e+01   4.1633715e-07


==> Images/archiv_burger_xishock/BurgerXiShock_xiL.txt <==
   0.0000000e+00  -8.0000000e-01
   1.0000000e+00  -1.1665989e+00
   2.0000000e+00  -1.0090905e+00
   3.0000000e+00  -1.0631408e+00
   4.0000000e+00  -9.8546055e-01
   5.0000000e+00  -1.0192898e+00
   6.0000000e+00  -1.0060044e+00
   7.0000000e+00  -1.0053516e+00
   8.0000000e+00  -1.0005787e+00
   9.0000000e+00  -1.0017590e+00
   1.0000000e+01  -1.0000445e+00


==> Images/archiv_burger_xishock/BurgerXiShock_xiR.txt <==
   0.0000000e+00   8.0000000e-01
   1.0000000e+00   9.5981420e-01
   2.0000000e+00   1.1242091e+00
   3.0000000e+00   1.0167915e+00
   4.0000000e+00   1.0329462e+00
   5.0000000e+00   9.9580577e-01
   6.0000000e+00   1.0094004e+00
   7.0000000e+00   9.9876489e-01
   8.0000000e+00   1.0030937e+00
   9.0000000e+00   9.9960445e-01
   1.0000000e+01   1.0000558e+00


==> Images/archiv_shock/RefxiL.txt <==
   0.0000000e+00  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   2.0000000e+00  -1.0000000e+00
   3.0000000e+00  -1.0000000e+00
   4.0000000e+00  -1.0000000e+00
   5.0000000e+00  -1.0000000e+00
   6.0000000e+00  -1.0000000e+00
   7.0000000e+00  -1.0000000e+00
   8.0000000e+00  -1.0000000e+00
   9.0000000e+00  -1.0000000e+00


==> Images/archiv_shock/RefxiR.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00


==> Images/archiv_shock/shock_Armijo.txt <==
   1.0000000e+00   5.0000000e+00
   2.0000000e+00   5.0000000e+00
   3.0000000e+00   6.0000000e+00
   4.0000000e+00   7.0000000e+00
   5.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00
   7.0000000e+00   6.0000000e+00
   8.0000000e+00   8.0000000e+00
   9.0000000e+00   8.0000000e+00


==> Images/archiv_shock/shock_J.txt <==
   0.0000000e+00   1.5931039e+00
   1.0000000e+00   4.8643206e-02
   2.0000000e+00   7.2971162e-03
   3.0000000e+00   5.4263416e-03
   4.0000000e+00   6.6524115e-04
   5.0000000e+00   5.5666199e-04
   6.0000000e+00   4.1649458e-04
   7.0000000e+00   4.0345788e-04
   8.0000000e+00   4.0134884e-04
   9.0000000e+00   4.0071392e-04


==> Images/archiv_shock/shock_Ju.txt <==
   0.0000000e+00   1.5931039e+00
   1.0000000e+00   4.8102816e-02
   2.0000000e+00   6.9324608e-03
   3.0000000e+00   5.0384408e-03
   4.0000000e+00   2.7372654e-04
   5.0000000e+00   1.5970231e-04
   6.0000000e+00   1.8698234e-05
   7.0000000e+00   4.3561741e-06
   8.0000000e+00   2.1341065e-06
   9.0000000e+00   1.4035673e-06


==> Images/archiv_shock/shock_Jxi.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   5.4039023e-04
   2.0000000e+00   3.6465535e-04
   3.0000000e+00   3.8790079e-04
   4.0000000e+00   3.9151461e-04
   5.0000000e+00   3.9695968e-04
   6.0000000e+00   3.9779635e-04
   7.0000000e+00   3.9910171e-04
   8.0000000e+00   3.9921473e-04
   9.0000000e+00   3.9931035e-04


==> Images/archiv_shock/shock_u-uD.txt <==
   0.0000000e+00   3.2009551e-03
   1.0000000e+00   6.7214013e-04
   2.0000000e+00   2.2381904e-04
   3.0000000e+00   2.1740511e-04
   4.0000000e+00   4.7235636e-05
   5.0000000e+00   3.2646676e-05
   6.0000000e+00   1.1833222e-05
   7.0000000e+00   5.7765856e-06
   8.0000000e+00   4.2261765e-06
   9.0000000e+00   3.5171166e-06


==> Images/archiv_shock/shock_xiL.txt <==
   0.0000000e+00  -8.0000000e-01
   1.0000000e+00  -1.0310803e+00
   2.0000000e+00  -9.9535218e-01
   3.0000000e+00  -9.9142821e-01
   4.0000000e+00  -9.9849397e-01
   5.0000000e+00  -9.9848159e-01
   6.0000000e+00  -9.9954303e-01
   7.0000000e+00  -9.9965445e-01
   8.0000000e+00  -9.9974849e-01
   9.0000000e+00  -9.9980226e-01


==> Images/archiv_shock/shock_xiR.txt <==
   0.0000000e+00   8.0000000e-01
   1.0000000e+00   1.0338374e+00
   2.0000000e+00   9.8646339e-01
   3.0000000e+00   1.0023250e+00
   4.0000000e+00   9.9723861e-01
   5.0000000e+00   9.9999249e-01
   6.0000000e+00   9.9935358e-01
   7.0000000e+00   9.9989608e-01
   8.0000000e+00   9.9985867e-01
   9.0000000e+00   9.9985277e-01


==> Images/archiv_sinus/RefxiL.txt <==
   0.0000000e+00  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   2.0000000e+00  -1.0000000e+00
   3.0000000e+00  -1.0000000e+00
   4.0000000e+00  -1.0000000e+00
   5.0000000e+00  -1.0000000e+00


==> Images/archiv_sinus/RefxiR.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00


==> Images/archiv_sinus/sin_Armijo.txt <==
   1.0000000e+00   2.0000000e+00
   2.0000000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   4.0000000e+00   2.0000000e+00
   5.0000000e+00   2.0000000e+00


==> Images/archiv_sinus/sin_J.txt <==
   0.0000000e+00   2.0844997e-01
   1.0000000e+00   1.9789411e-02
   2.0000000e+00   2.2069153e-03
   3.0000000e+00   5.6777501e-04
   4.0000000e+00   4.1495240e-04
   5.0000000e+00   4.0073936e-04


==> Images/archiv_sinus/sin_Ju.txt <==
   0.0000000e+00   2.0844997e-01
   1.0000000e+00   1.9110516e-02
   2.0000000e+00   1.8792675e-03
   3.0000000e+00   1.4630070e-04
   4.0000000e+00   2.3378848e-05
   5.0000000e+00   1.5245751e-07


==> Images/archiv_sinus/sin_Jxi.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   6.7889501e-04
   2.0000000e+00   3.2764775e-04
   3.0000000e+00   4.2147431e-04
   4.0000000e+00   3.9157355e-04
   5.0000000e+00   4.0058690e-04


==> Images/archiv_sinus/sin_u-uD.txt <==
   0.0000000e+00   1.2798569e-02
   1.0000000e+00   5.1372625e-03
   2.0000000e+00   1.4901490e-03
   3.0000000e+00   4.2606849e-04
   4.0000000e+00   1.6904789e-04
   5.0000000e+00   1.3091873e-05


==> Images/archiv_sinus/sin_xiL.txt <==
   0.0000000e+00  -8.0000000e-01
   1.0000000e+00  -1.0605555e+00
   2.0000000e+00  -9.8101237e-01
   3.0000000e+00  -1.0052926e+00
   4.0000000e+00  -9.9789930e-01
   5.0000000e+00  -1.0000961e+00


==> Images/archiv_sinus/sin_xiR.txt <==
   0.0000000e+00   8.0000000e-01
   1.0000000e+00   1.0605567e+00
   2.0000000e+00   9.8100848e-01
   3.0000000e+00   1.0053042e+00
   4.0000000e+00   9.9786504e-01
   5.0000000e+00   1.0001972e+00


==> Images/burger/burger_Armijo.txt <==
   1.0000000e+00   8.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00
   5.0000000e+00   1.0000000e+00


==> Images/burger/burger_J.txt <==
   0.0000000e+00   1.4035731e+01
   1.0000000e+00   1.9325628e+00
   2.0000000e+00   4.8337849e-01
   3.0000000e+00   1.2126663e-01
   4.0000000e+00   1.2082114e-01
   5.0000000e+00   7.1285992e-03


==> Images/burger/burger_Ju.txt <==
   0.0000000e+00   1.4035731e+01
   1.0000000e+00   1.9318110e+00
   2.0000000e+00   4.8281636e-01
   3.0000000e+00   1.2078899e-01
   4.0000000e+00   1.2034380e-01
   5.0000000e+00   6.7109893e-03


==> Images/burger/burger_Jxi.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   7.5184727e-04
   2.0000000e+00   5.6213528e-04
   3.0000000e+00   4.7763857e-04
   4.0000000e+00   4.7733480e-04
   5.0000000e+00   4.1760994e-04


==> Images/burger/burger_RefxiL.txt <==
   0.0000000e+00  -1.0000000e+00
   1.0000000e+00  -1.0000000e+00
   2.0000000e+00  -1.0000000e+00
   3.0000000e+00  -1.0000000e+00
   4.0000000e+00  -1.0000000e+00
   5.0000000e+00  -1.0000000e+00


==> Images/burger/burger_RefxiR.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00


==> Images/burger/burger_u-uD.txt <==
   0.0000000e+00   8.0000000e-02
   1.0000000e+00   3.9851864e-02
   2.0000000e+00   1.9234941e-02
   3.0000000e+00   9.4466987e-03
   4.0000000e+00   9.4225673e-03
   5.0000000e+00   2.1930742e-03


==> Images/burger/burger_xiL.txt <==
   0.0000000e+00  -8.0000000e-01
   1.0000000e+00  -1.0741983e+00
   2.0000000e+00  -1.0370937e+00
   3.0000000e+00  -1.0187761e+00
   4.0000000e+00  -1.0177725e+00
   5.0000000e+00  -1.0041241e+00


==> Images/burger/burger_xiR.txt <==
   0.0000000e+00   8.0000000e-01
   1.0000000e+00   1.0741983e+00
   2.0000000e+00   1.0370941e+00
   3.0000000e+00   1.0183225e+00
   4.0000000e+00   1.0191851e+00
   5.0000000e+00   1.0045857e+00

